Hyperproperty Verification as CHC Satisfiability

Hyperproperties govern the behavior of a system or systems across multiple executions, and are being recognized as an important extension of regular temporal properties. So far, such properties have resisted comprehensive treatment by modern software model-checking approaches such as IC3/PDR, due to the need to find not only an inductive invariant but also a \emph{total} alignment of different executions that facilitates simpler inductive invariants. We show how this treatment is achieved via a reduction from the verification problem of $\forall^k\exists^l$ properties to Constrained Horn Clauses. The approach is based on combining the inference of an alignment and inductive invariant in a single CHC encoding; and, for existential quantification over traces, incorporating also inference of a witness function for the existential choices, based on a game semantics with a sound-and-complete encoding to CHCs as well.

==> gfx/scatter-plot.dat.txt <==
name  p preprocessing solver  outcome queries iterations  hyhorn  hyhorn-outcome  hyhorn-pa hyhorn-pa-outcome
  ArrayInt-false	1	0.073222	0.263507	Y	1	8	0.15754294395446777	Y	0.28012609481811523	Y
ArrayInt-false	2	0.260951	0.485881	Y	1	14	0.3605189323425293	Y	0.4839789867401123	Y
ArrayInt-false	3	0.06991	0.305863	Y	2	17	0.773108959197998	N	1.4300801753997803	N
ArrayInt-true	1	0.078284	0.283096	Y	1	8	0.0650339126586914	Y	0.31565189361572266	Y
ArrayInt-true	2	0.259591	0.49511400000000005	Y	1	14	0.37380003929138184	Y	0.593508243560791	Y
ArrayInt-true	3	0.328567	0.571995	Y	1	17	0.38046693801879883	Y	0.4850790500640869	Y
CatBPos-false	1	0.020925	0.145306	Y	1	11	0.04420185089111328	N	0.0919809341430664	N
CatBPos-false	2	0.039048	0.199874	Y	2	20	0.1529231071472168	N	0.23247885704040527	N
CatBPos-false	3	0.043215	0.214928	Y	2	23	0.1853642463684082	N	0.23407387733459473	N
Chromosome-false	1	0.042792	0.9241489999999999	Y	1	7	0.06733417510986328	N	0.6121170520782471	Y
Chromosome-false	2	0.075541	1.006955	Y	2	12	0.2571110725402832	N	0.9255900382995605	N
Chromosome-false	3	0.122573	1.07754	Y	2	15	0.261462926864624	N	0.9419341087341309	N
Chromosome-true	1	0.022231	0.236096	Y	1	8	0.04214811325073242	N	0.1385481357574463	Y
Chromosome-true	2	0.061722	0.312465	Y	2	14	0.39708924293518066	N	0.3244469165802002	Y
Chromosome-true	3	0.399131	0.6538120000000001	Y	1	17	0.32132387161254883	Y	0.24104714393615723	Y
ColItem-false	1	0.01838	0.10636799999999999	Y	1	9	0.042231082916259766	N	0.06103181838989258	N
ColItem-false	2	0.038138	0.152504	Y	2	15	0.13570380210876465	N	0.22775483131408691	N
ColItem-false	3	0.084395	0.20635199999999998	Y	2	18	0.16865992546081543	N	0.21785902976989746	N
ColItem-true	1	0.045591	0.145748	Y	1	9	0.04525899887084961	Y	0.1480119228363037	Y
ColItem-true	2	0.075174	0.20495000000000002	Y	1	15	0.10608410835266113	Y	0.2463972568511963	Y
ColItem-true	3	0.123304	0.259058	Y	1	18	0.1183769702911377	Y	0.21546602249145508	Y
Contact-false	1	0.056981	0.161574	Y	1	7	0.04876589775085449	Y	1.2714018821716309	Y
Contact-false	2	0.045867	0.178366	Y	2	12	0.14567923545837402	N	0.3662130832672119	N
Contact-false	3	0.050397	0.191653	Y	2	15	0.1686699390411377	N	0.32207512855529785	N
Container-false-v1	1	0.015866	0.084514	Y	1	9	0.037541866302490234	N	0.05503988265991211	N
Container-false-v1	2	0.031901	0.120456	Y	2	15	0.12779808044433594	N	0.14345693588256836	N
Container-false-v1	3	0.09756	0.19469999999999998	Y	1	18	0.10217118263244629	Y	0.11518406867980957	Y
Container-false-v2	1	0.017437	0.09765099999999999	Y	1	9	0.03946805000305176	N	0.042578935623168945	N
Container-false-v2	2	0.030576	0.13497699999999999	Y	2	15	0.1339709758758545	N	0.17098474502563477	N
Container-false-v2	3	0.064567	0.17603000000000002	Y	2	18	0.1599571704864502	N	0.18246889114379883	N
Container-true	1	0.049912	0.137993	Y	1	9	0.04507899284362793	Y	0.12395596504211426	Y
Container-true	2	0.082399	0.19730999999999999	Y	1	15	0.10264396667480469	Y	0.2775852680206299	Y
Container-true	3	0.123293	0.24376599999999998	Y	1	18	0.10553979873657227	Y	0.22060322761535645	Y
DataPoint-false	1	0.022081	0.12048	Y	1	7	0.04574894905090332	N	0.07109999656677246	N
DataPoint-false	2	0.043582	0.168491	Y	2	12	0.13897085189819336	N	0.29227304458618164	N
DataPoint-false	3	0.043298	0.173068	Y	2	15	0.15319514274597168	N	0.3970680236816406	N
FileItem-false	1	0.034226	0.079886	Y	1	5	0.032614946365356445	Y	0.07819795608520508	Y
FileItem-false	2	0.047506	0.10563700000000001	Y	1	9	0.06205010414123535	Y	0.0831451416015625	Y
FileItem-false	3	0.031827	0.099361	Y	2	12	0.11723494529724121	N	0.13534331321716309	N
FileItem-true	1	0.038235	0.10239799999999999	Y	1	5	0.03715014457702637	Y	0.10209512710571289	Y
FileItem-true	2	0.060298	0.144925	Y	1	9	0.07431912422180176	Y	0.15050005912780762	Y
FileItem-true	3	0.089142	0.178724	Y	1	12	0.0806131362915039	Y	0.17058086395263672	Y
IsoSprite-false-v1	1	0.012982	0.064261	Y	1	1	0.03112006187438965	N	0.03731703758239746	N
IsoSprite-false-v1	2	0.025937	0.095004	Y	2	9	0.10474801063537598	N	0.1471421718597412	N
IsoSprite-false-v1	3	0.029415	0.103825	Y	2	12	0.12506508827209473	N	0.14187192916870117	N
IsoSprite-false-v2	1	0.026496	0.19988799999999998	Y	1	13	0.05095982551574707	N	0.06614518165588379	N
IsoSprite-false-v2	2	0.055819	0.281265	Y	2	21	0.19213604927062988	N	0.3129842281341553	N
IsoSprite-false-v2	3	0.231167	0.45805	Y	1	24	0.14502596855163574	Y	0.2352609634399414	Y
Match-false	1	0.017237	0.094131	Y	1	7	0.04021024703979492	N	0.045594215393066406	N
Match-false	2	0.047261	0.142672	Y	1	12	0.07453584671020508	Y	0.0931856632232666	Y
Match-false	3	0.034923	0.135091	Y	2	15	0.15722990036010742	N	0.20377397537231445	N
Match-true	1	0.042769	0.115019	Y	1	7	0.03898000717163086	Y	0.08794379234313965	Y
Match-true	2	0.066631	0.156567	Y	1	12	0.08102798461914062	Y	0.11173105239868164	Y
Match-true	3	0.098833	0.19637	Y	1	15	0.08597612380981445	Y	0.14023804664611816	Y
NameComparator-false	1	0.023835	0.15692799999999998	Y	1	6	0.07907605171203613	N	0.14212489128112793	N
NameComparator-false	2	0.21677	0.37579799999999997	Y	1	12	0.2703731060028076	Y	0.5368311405181885	Y
NameComparator-false	3	0.371394	0.53407	Y	1	15	0.2540099620819092	Y	0.5525259971618652	Y
NameComparator-true	1	0.074634	0.239216	Y	1	8	0.060108184814453125	Y	0.4546780586242676	Y
NameComparator-true	2	0.346899	0.5508230000000001	Y	1	15	0.4812641143798828	Y	1.2657661437988281	Y
NameComparator-true	3	0.205085	0.417662	Y	1	18	0.42897629737854004	Y	0.6926059722900391	Y
Node-false	1	0.070024	0.262834	Y	1	11	0.05345726013183594	Y	0.2507667541503906	Y
Node-false	2	0.11224	0.332006	Y	1	18	0.12328791618347168	Y	0.15902423858642578	Y
Node-false	3	0.084592	0.312284	Y	2	21	0.21584200859069824	N	0.4895670413970947	N
Node-true	1	0.065039	0.292478	Y	1	11	0.051100730895996094	Y	0.20440292358398438	Y
Node-true	2	0.097665	0.359392	Y	1	18	0.12447404861450195	Y	0.4206531047821045	Y
Node-true	3	0.152027	0.41990700000000003	Y	1	21	0.12932515144348145	Y	0.8815836906433105	Y
NzbFile-false	1	0.038231	0.520929	Y	1	9	0.05973410606384277	N	0.48326897621154785	N
NzbFile-false	2	0.138704	0.669249	Y	1	15	0.18819928169250488	Y	1.1614289283752441	Y
NzbFile-false	3	0.190887	0.735379	Y	1	18	0.16842293739318848	Y	1.1178860664367676	Y
NzbFile-true	1	0.075409	0.496553	Y	1	14	0.11478400230407715	N	0.4433169364929199	Y
NzbFile-true	2	0.172788	0.662569	Y	2	23	0.4771108627319336	N	1.826563835144043	Y
NzbFile-true	3	0.155499	0.6584239999999999	Y	2	26	0.5564520359039307	N	3.0022149085998535	Y
Solution-false	1	0.053257	0.160032	Y	1	7	0.04738783836364746	Y	0.7324769496917725	Y
Solution-false	2	0.09452	0.227066	Y	1	13	0.11504697799682617	Y	1.5588700771331787	Y
Solution-false	3	0.100048	0.24034	Y	2	16	0.16560626029968262	N	0.5905969142913818	N
Solution-true	1	0.054409	0.16206399999999999	Y	1	7	0.05410909652709961	Y	1.197167158126831	Y
Solution-true	2	0.091861	0.225351	Y	1	13	0.1309680938720703	Y	2.9739110469818115	Y
Solution-true	3	0.148223	0.28935299999999997	Y	1	16	0.20543980598449707	Y	1.033574104309082	Y
TextPosition-false	1	0.05069	0.166526	Y	1	9	0.04900789260864258	Y	0.22153115272521973	Y
TextPosition-false	2	0.041532	0.186309	Y	2	15	0.14756417274475098	N	0.3454747200012207	N
TextPosition-false	3	0.043962	0.19646	Y	2	18	0.1777021884918213	N	0.3662889003753662	N
TextPosition-true	1	0.071943	0.23171799999999998	Y	1	11	0.052976131439208984	Y	0.3495018482208252	Y
TextPosition-true	2	0.108654	0.279135	Y	1	18	0.13502883911132812	Y	0.4617488384246826	Y
TextPosition-true	3	0.142154	0.322719	Y	1	21	0.14775609970092773	Y	0.4180161952972412	Y
Time-false	1	0.012833	0.049353999999999995	Y	1	5	0.03245067596435547	N	0.048332929611206055	N
Time-false	2	0.042482	0.088305	Y	1	9	0.05835700035095215	Y	0.08273077011108398	Y
Time-false	3	0.0213	0.070599	Y	1	12	0.04894614219665527	Y	0.04224586486816406	Y
Time-true	1	0.030784	0.069951	Y	1	5	0.031888723373413086	Y	0.052796125411987305	Y
Time-true	2	0.040817	0.086763	Y	1	9	0.05980372428894043	Y	0.10656189918518066	Y
Time-true	3	0.067518	0.117254	Y	1	12	0.06533193588256836	Y	0.09532380104064941	Y
Word-false	1	0.050036	0.49517999999999995	Y	1	11	0.10212206840515137	N	0.3814730644226074	N
Word-false	2	0.175922	0.691979	Y	2	19	0.6730630397796631	N	1.3597221374511719	Y
Word-false	3	0.046919	0.572527	Y	1	22	0.2009439468383789	Y	0.57505202293396	Y
Word-true	1	0.077355	0.389054	Y	1	10	0.06634712219238281	Y	0.3737368583679199	Y
Word-true	2	0.182975	0.5399309999999999	Y	1	17	0.3256368637084961	Y	1.0964689254760742	Y
Word-true	3	0.412246	0.776323	Y	1	20	0.3165590763092041	Y	0.8073959350585938	Y

